New routes for PN destruction and formation in the ISM via neutral-neutral gas-phase reactions and an extended database for reactions involving phosphorus

Phosphorus plays an essential role in the chemistry of living organisms, being present in several fundamental biomolecules. The investigation of chemical reactions taking place in different astronomical environments involving phosphorus-containing molecules is essential for understanding how these species are produced and destroyed. Phosphorus monoxide (PO) and phosphorus nitride (PN) are key reservoirs of phosphorus in the Interstellar Medium (ISM). This work presents a computational study of the CPN system to identify viable reaction pathways involving atom-diatom collisions and to explore a potential destruction route for PN in the ISM. We explore the potential energy landscape of the C($\mathrm{^3P}$) + PN($^1\Sigma^+$), N($\mathrm{^4S}$) + CP($^2\Sigma^+$) and P($\mathrm{^4S}$) + CN($^2\Sigma^+$) reactions by performing high-accuracy ab initio calculations and provide their rate coefficients over a wide range of temperatures. The temperature-dependent rate coefficients were fitted to the modified Arrhenius equation: $k(T)=\alpha(T/300)^{\beta}\mathrm{exp}(-\gamma/T)$. An updated chemical network for P-bearing species was used to model the time-dependent abundances and reaction contributions of P, PO, PN, and PH during the chemical evolution of diffuse/translucent and dense clouds. The only neutral-neutral reaction capable of destroying PN without an activation energy seems to be the PN+C one. We have also shown that reactions between CP and N can yield CN and PN barrierless. Chemical models indicate that PO is a crucial species driving the gas-phase formation of PN. Typically, PO/PN ratios exceed 1, though their chemistry is influenced by photon- and cosmic-ray-induced processes. Over time in simulated dense clouds, neutral-neutral reactions such as PO + N, PH + N, P + OH, and PH + O play a significant role in determining the relative abundances of PO and PN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
